Local Automorphism-Aware Syndrome Compilation for General Quantum LDPC Codes

Low-depth syndrome extraction for Calderbank-Shor-Steane (CSS) quantum low-density parity-check codes can be formulated as a proper ordered edge-coloring problem subject to quantum parity constraints. A proper edge-coloring of the CSS Tanner graph ensures that each data or ancilla qubit participates in at most one two-qubit gate per layer, but does not guarantee a valid interleaving of the X- and Z-check measurements as for every overlapping X/Z check pair, the number of shared data qubits on which the X interaction precedes the Z interaction must be even. The minimum number of colors in a proper ordered edge-coloring satisfying the quantum parity constraints equals the minimum two-qubit depth when each stabilizer check is measured with a single ancilla. We introduce local automorphism-aware syndrome compilation (LocalASC), which reduces the constraint system to edge-orbit variables under a subgroup of the Tanner graph automorphisms and lifts each feasible orbit assignment to the full graph. Although the $6$-layer degree lower bound is unattainable for the published weight-$6$ IBM bivariate bicycle codes, we show that this is not universal among two-block CSS codes. Among code instances for which the maximum check weight equals the maximum Tanner graph degree, LocalASC finds depth-optimal syndrome-extraction schedules for several two-block CSS codes with odd component weights, including instances with unequal odd weights. We also obtain lower-bound-saturating syndrome-extraction schedules for several quantum Tanner codes satisfying the same degree condition. To obtain the subgroups used by LocalASC without computing the full automorphism group of the Tanner graph, we construct translation subgroups for two-block group-algebra CSS codes over abelian groups. For quantum Tanner codes, we give conditions under which square-complex symmetries extend to Tanner graph automorphisms.

==> plot_data/48_4_d8_ATB_data.csv <==
p,total_pL,total_pL_err
2.000000e-04,7.499859e-07,2.165022e-07
4.000000e-04,5.937435e-06,6.091661e-07
1.000000e-03,1.580848e-04,1.102402e-05
2.000000e-03,3.768864e-03,2.613715e-04
3.000000e-03,2.283426e-02,1.539625e-03
4.000000e-03,6.269224e-02,4.163983e-03
5.000000e-03,1.321109e-01,8.499852e-03
6.000000e-03,2.425628e-01,1.515644e-02


==> plot_data/48_4_d8_ATB_fit.csv <==
p,pL
9.000000e-05,8.265866e-08
9.141349e-05,8.616216e-08
9.284918e-05,8.981769e-08
9.430741e-05,9.363209e-08
9.578855e-05,9.761245e-08
9.729295e-05,1.017662e-07
9.882098e-05,1.061012e-07
1.003730e-04,1.106256e-07
1.019494e-04,1.153479e-07
1.035506e-04,1.202771e-07
1.051769e-04,1.254225e-07
1.068287e-04,1.307940e-07
1.085065e-04,1.364018e-07
1.102107e-04,1.422567e-07
1.119416e-04,1.483699e-07
1.136997e-04,1.547533e-07
1.154854e-04,1.614192e-07
1.172991e-04,1.683806e-07
1.191413e-04,1.756511e-07
1.210125e-04,1.832448e-07
1.229131e-04,1.911768e-07
1.248435e-04,1.994627e-07
1.268042e-04,2.081188e-07
1.287957e-04,2.171623e-07
1.308185e-04,2.266113e-07
1.328731e-04,2.364847e-07
1.349599e-04,2.468023e-07
1.370795e-04,2.575849e-07
1.392324e-04,2.688543e-07
1.414191e-04,2.806334e-07
1.436401e-04,2.929462e-07
1.458961e-04,3.058181e-07
1.481874e-04,3.192753e-07
1.505148e-04,3.333457e-07
1.528787e-04,3.480584e-07
1.552797e-04,3.634442e-07
1.577184e-04,3.795351e-07
1.601955e-04,3.963649e-07
1.627114e-04,4.139692e-07
1.652669e-04,4.323851e-07
1.678625e-04,4.516519e-07
1.704988e-04,4.718107e-07
1.731766e-04,4.929049e-07
1.758964e-04,5.149797e-07
1.786589e-04,5.380832e-07
1.814648e-04,5.622655e-07
1.843148e-04,5.875795e-07
1.872095e-04,6.140809e-07
1.901498e-04,6.418281e-07
1.931361e-04,6.708826e-07
1.961694e-04,7.013093e-07
1.992504e-04,7.331762e-07
2.023797e-04,7.665552e-07
2.055581e-04,8.015217e-07
2.087865e-04,8.381553e-07
2.120656e-04,8.765398e-07
2.153962e-04,9.167632e-07
2.187791e-04,9.589187e-07
2.222151e-04,1.003104e-06
2.257051e-04,1.049422e-06
2.292499e-04,1.097982e-06
2.328503e-04,1.148899e-06
2.365073e-04,1.202293e-06
2.402218e-04,1.258291e-06
2.439946e-04,1.317029e-06
2.478266e-04,1.378648e-06
2.517189e-04,1.443297e-06
2.556722e-04,1.511135e-06
2.596877e-04,1.582328e-06
2.637662e-04,1.657052e-06
2.679087e-04,1.735493e-06
2.721163e-04,1.817848e-06
2.763900e-04,1.904322e-06
2.807309e-04,1.995136e-06
2.851399e-04,2.090521e-06
2.896181e-04,2.190720e-06
2.941667e-04,2.295994e-06
2.987867e-04,2.406614e-06
3.034793e-04,2.522871e-06
3.082456e-04,2.645070e-06
3.130867e-04,2.773533e-06
3.180039e-04,2.908605e-06
3.229982e-04,3.050647e-06
3.280711e-04,3.200042e-06
3.332236e-04,3.357197e-06
3.384570e-04,3.522542e-06
3.437726e-04,3.696532e-06
3.491717e-04,3.879652e-06
3.546556e-04,4.072411e-06
3.602256e-04,4.275354e-06
3.658831e-04,4.489055e-06
3.716295e-04,4.714124e-06
3.774661e-04,4.951208e-06
3.833943e-04,5.200994e-06
3.894157e-04,5.464211e-06
3.955317e-04,5.741633e-06
4.017437e-04,6.034080e-06
4.080532e-04,6.342426e-06
4.144619e-04,6.667597e-06
4.209712e-04,7.010578e-06
4.275827e-04,7.372415e-06
4.342981e-04,7.754222e-06
4.411189e-04,8.157181e-06
4.480469e-04,8.582551e-06
4.550837e-04,9.031672e-06
4.622310e-04,9.505968e-06
4.694905e-04,1.000696e-05
4.768640e-04,1.053625e-05
4.843534e-04,1.109557e-05
4.919604e-04,1.168676e-05
4.996868e-04,1.231175e-05
5.075346e-04,1.297264e-05
5.155057e-04,1.367165e-05
5.236019e-04,1.441113e-05
5.318253e-04,1.519362e-05
5.401779e-04,1.602182e-05
5.486616e-04,1.689858e-05
5.572786e-04,1.782699e-05
5.660309e-04,1.881033e-05
5.749206e-04,1.985210e-05
5.839500e-04,2.095604e-05
5.931212e-04,2.212615e-05
6.024364e-04,2.336672e-05
6.118979e-04,2.468232e-05
6.215081e-04,2.607784e-05
6.312691e-04,2.755853e-05
6.411835e-04,2.912999e-05
6.512535e-04,3.079823e-05
6.614818e-04,3.256969e-05
6.718706e-04,3.445125e-05
6.824226e-04,3.645031e-05
6.931404e-04,3.857480e-05
7.040265e-04,4.083320e-05
7.150835e-04,4.323463e-05
7.263142e-04,4.578888e-05
7.377213e-04,4.850645e-05
7.493075e-04,5.139861e-05
7.610757e-04,5.447748e-05
7.730287e-04,5.775608e-05
7.851695e-04,6.124840e-05
7.975009e-04,6.496949e-05
8.100260e-04,6.893552e-05
8.227478e-04,7.316392e-05
8.356694e-04,7.767342e-05
8.487940e-04,8.248420e-05
8.621247e-04,8.761800e-05
8.756647e-04,9.309824e-05
8.894174e-04,9.895014e-05
9.033861e-04,1.052009e-04
9.175742e-04,1.118799e-04
9.319851e-04,1.190188e-04
9.466223e-04,1.266517e-04
9.614894e-04,1.348156e-04
9.765900e-04,1.435502e-04
9.919278e-04,1.528986e-04
1.007506e-03,1.629074e-04
1.023330e-03,1.736267e-04
1.039402e-03,1.851110e-04
1.055726e-03,1.974191e-04
1.072307e-03,2.106147e-04
1.089148e-03,2.247666e-04
1.106253e-03,2.399496e-04
1.123627e-03,2.562444e-04
1.141274e-03,2.737387e-04
1.159199e-03,2.925275e-04
1.177404e-03,3.127139e-04
1.195896e-03,3.344095e-04
1.214678e-03,3.577357e-04
1.233755e-03,3.828240e-04
1.253132e-03,4.098176e-04
1.272813e-03,4.388717e-04
1.292803e-03,4.701550e-04
1.313107e-03,5.038512e-04
1.333730e-03,5.401597e-04
1.354676e-03,5.792975e-04
1.375952e-03,6.215008e-04
1.397562e-03,6.670268e-04
1.419512e-03,7.161553e-04
1.441806e-03,7.691913e-04
1.464450e-03,8.264670e-04
1.487450e-03,8.883445e-04
1.510811e-03,9.552187e-04
1.534539e-03,1.027520e-03
1.558639e-03,1.105718e-03
1.583118e-03,1.190326e-03
1.607982e-03,1.281904e-03
1.633236e-03,1.381061e-03
1.658887e-03,1.488467e-03
1.684940e-03,1.604849e-03
1.711403e-03,1.731005e-03
1.738281e-03,1.867807e-03
1.765582e-03,2.016206e-03
1.793311e-03,2.177245e-03
1.821476e-03,2.352064e-03
1.850083e-03,2.541909e-03
1.879139e-03,2.748147e-03
1.908652e-03,2.972271e-03
1.938628e-03,3.215918e-03
1.969075e-03,3.480881e-03
2.000000e-03,3.769124e-03


==> plot_data/48_4_d8_LocalASC_data.csv <==
p,total_pL,total_pL_err
2.000000e-04,3.124990e-07,1.397538e-07
4.000000e-04,1.812498e-06,3.365721e-07
1.000000e-03,6.143548e-05,4.301216e-06
2.000000e-03,1.879940e-03,1.307110e-04
3.000000e-03,1.322140e-02,8.963068e-04
4.000000e-03,3.776307e-02,2.524471e-03
5.000000e-03,8.992319e-02,5.965366e-03
6.000000e-03,1.669367e-01,1.070460e-02


==> plot_data/48_4_d8_LocalASC_fit.csv <==
p,pL
9.000000e-05,2.007459e-08
9.159994e-05,2.106402e-08
9.322831e-05,2.210378e-08
9.488564e-05,2.319653e-08
9.657243e-05,2.434508e-08
9.828920e-05,2.555239e-08
1.000365e-04,2.682159e-08
1.018148e-04,2.815598e-08
1.036248e-04,2.955907e-08
1.054670e-04,3.103454e-08
1.073419e-04,3.258628e-08
1.092501e-04,3.421841e-08
1.111922e-04,3.593528e-08
1.131689e-04,3.774149e-08
1.151807e-04,3.964190e-08
1.172283e-04,4.164164e-08
1.193122e-04,4.374615e-08
1.214333e-04,4.596117e-08
1.235920e-04,4.829279e-08
1.257891e-04,5.074744e-08
1.280253e-04,5.333192e-08
1.303012e-04,5.605344e-08
1.326175e-04,5.891963e-08
1.349751e-04,6.193855e-08
1.373745e-04,6.511877e-08
1.398167e-04,6.846933e-08
1.423022e-04,7.199985e-08
1.448319e-04,7.572047e-08
1.474066e-04,7.964199e-08
1.500270e-04,8.377581e-08
1.526941e-04,8.813407e-08
1.554085e-04,9.272960e-08
1.581712e-04,9.757603e-08
1.609831e-04,1.026878e-07
1.638449e-04,1.080803e-07
1.667575e-04,1.137697e-07
1.697220e-04,1.197734e-07
1.727392e-04,1.261097e-07
1.758100e-04,1.327981e-07
1.789353e-04,1.398594e-07
1.821163e-04,1.473154e-07
1.853538e-04,1.551896e-07
1.886488e-04,1.635069e-07
1.920024e-04,1.722937e-07
1.954157e-04,1.815781e-07
1.988896e-04,1.913900e-07
2.024253e-04,2.017613e-07
2.060238e-04,2.127257e-07
2.096863e-04,2.243194e-07
2.134139e-04,2.365808e-07
2.172078e-04,2.495508e-07
2.210691e-04,2.632729e-07
2.249990e-04,2.777935e-07
2.289989e-04,2.931623e-07
2.330698e-04,3.094319e-07
2.372131e-04,3.266586e-07
2.414300e-04,3.449026e-07
2.457220e-04,3.642277e-07
2.500902e-04,3.847026e-07
2.545360e-04,4.064001e-07
2.590609e-04,4.293983e-07
2.636663e-04,4.537804e-07
2.683535e-04,4.796355e-07
2.731240e-04,5.070588e-07
2.779794e-04,5.361519e-07
2.829210e-04,5.670237e-07
2.879505e-04,5.997906e-07
2.930694e-04,6.345771e-07
2.982793e-04,6.715165e-07
3.035819e-04,7.107516e-07
3.089787e-04,7.524354e-07
3.144714e-04,7.967316e-07
3.200618e-04,8.438159e-07
3.257515e-04,8.938764e-07
3.315424e-04,9.471151e-07
3.374363e-04,1.003749e-06
3.434349e-04,1.064009e-06
3.495402e-04,1.128146e-06
3.557540e-04,1.196427e-06
3.620782e-04,1.269140e-06
3.685149e-04,1.346595e-06
3.750660e-04,1.429122e-06
3.817336e-04,1.517081e-06
3.885197e-04,1.610854e-06
3.954264e-04,1.710855e-06
4.024560e-04,1.817529e-06
4.096104e-04,1.931355e-06
4.168921e-04,2.052848e-06
4.243032e-04,2.182565e-06
4.318461e-04,2.321104e-06
4.395230e-04,2.469111e-06
4.473365e-04,2.627282e-06
4.552888e-04,2.796369e-06
4.633825e-04,2.977182e-06
4.716201e-04,3.170596e-06
4.800041e-04,3.377557e-06
4.885371e-04,3.599087e-06
4.972219e-04,3.836288e-06
5.060610e-04,4.090354e-06
5.150573e-04,4.362576e-06
5.242135e-04,4.654351e-06
5.335325e-04,4.967189e-06
5.430171e-04,5.302726e-06
5.526704e-04,5.662736e-06
5.624952e-04,6.049138e-06
5.724947e-04,6.464015e-06
5.826720e-04,6.909622e-06
5.930302e-04,7.388407e-06
6.035725e-04,7.903028e-06
6.143023e-04,8.456368e-06
6.252228e-04,9.051556e-06
6.363374e-04,9.691995e-06
6.476496e-04,1.038138e-05
6.591629e-04,1.112373e-05
6.708809e-04,1.192341e-05
6.828072e-04,1.278518e-05
6.949455e-04,1.371421e-05
7.072995e-04,1.471612e-05
7.198733e-04,1.579706e-05
7.326705e-04,1.696370e-05
7.456952e-04,1.822332e-05
7.589515e-04,1.958386e-05
7.724434e-04,2.105397e-05
7.861752e-04,2.264310e-05
8.001510e-04,2.436155e-05
8.143754e-04,2.622058e-05
8.288526e-04,2.823245e-05
8.435871e-04,3.041061e-05
8.585836e-04,3.276970e-05
8.738467e-04,3.532576e-05
8.893812e-04,3.809632e-05
9.051917e-04,4.110054e-05
9.212834e-04,4.435941e-05
9.376611e-04,4.789588e-05
9.543299e-04,5.173507e-05
9.712951e-04,5.590450e-05
9.885619e-04,6.043432e-05
1.006136e-03,6.535754e-05
1.024022e-03,7.071035e-05
1.042226e-03,7.653243e-05
1.060754e-03,8.286725e-05
1.079611e-03,8.976252e-05
1.098803e-03,9.727053e-05
1.118336e-03,1.054487e-04
1.138217e-03,1.143599e-04
1.158451e-03,1.240733e-04
1.179045e-03,1.346648e-04
1.200005e-03,1.462175e-04
1.221338e-03,1.588229e-04
1.243049e-03,1.725812e-04
1.265147e-03,1.876026e-04
1.287638e-03,2.040081e-04
1.310528e-03,2.219304e-04
1.333826e-03,2.415153e-04
1.357537e-03,2.629230e-04
1.381670e-03,2.863291e-04
1.406232e-03,3.119265e-04
1.431231e-03,3.399270e-04
1.456674e-03,3.705629e-04
1.482569e-03,4.040891e-04
1.508925e-03,4.407853e-04
1.535749e-03,4.809581e-04
1.563050e-03,5.249437e-04
1.590837e-03,5.731103e-04
1.619117e-03,6.258613e-04
1.647900e-03,6.836385e-04
1.677195e-03,7.469251e-04
1.707011e-03,8.162494e-04
1.737356e-03,8.921891e-04
1.768241e-03,9.753744e-04
1.799675e-03,1.066494e-03
1.831668e-03,1.166296e-03
1.864230e-03,1.275599e-03
1.897371e-03,1.395289e-03
1.931100e-03,1.526333e-03
1.965430e-03,1.669777e-03
2.000369e-03,1.826755e-03
2.035930e-03,1.998493e-03
2.072123e-03,2.186317e-03
2.108959e-03,2.391654e-03
2.146450e-03,2.616039e-03
2.184608e-03,2.861119e-03
2.223443e-03,3.128657e-03
2.262970e-03,3.420536e-03
2.303199e-03,3.738756e-03
2.344143e-03,4.085441e-03
2.385815e-03,4.462832e-03
2.428227e-03,4.873290e-03
2.471394e-03,5.319283e-03
2.515328e-03,5.803383e-03
2.560043e-03,6.328252e-03
2.605554e-03,6.896625e-03
2.651873e-03,7.511291e-03
2.699015e-03,8.175068e-03
2.746996e-03,8.890770e-03
2.795829e-03,9.661169e-03
2.845531e-03,1.048895e-02
2.896116e-03,1.137666e-02
2.947600e-03,1.232665e-02
3.000000e-03,1.334099e-02


==> plot_data/48_4_d8_fullASC_data.csv <==
p,total_pL,total_pL_err
2.000000e-04,3.749946e-07,1.530909e-07
4.000000e-04,3.187467e-06,4.463340e-07
1.000000e-03,7.410736e-05,5.203332e-06
2.000000e-03,2.182243e-03,1.506492e-04
3.000000e-03,1.460122e-02,9.985379e-04
4.000000e-03,4.309763e-02,2.881098e-03
5.000000e-03,1.010585e-01,6.597336e-03
6.000000e-03,1.604050e-01,1.006601e-02


==> plot_data/48_4_d8_fullASC_fit.csv <==
p,pL
9.000000e-05,3.387197e-08
9.159994e-05,3.552052e-08
9.322831e-05,3.725157e-08
9.488564e-05,3.906937e-08
9.657243e-05,4.097844e-08
9.828920e-05,4.298352e-08
1.000365e-04,4.508962e-08
1.018148e-04,4.730203e-08
1.036248e-04,4.962631e-08
1.054670e-04,5.206834e-08
1.073419e-04,5.463431e-08
1.092501e-04,5.733076e-08
1.111922e-04,6.016459e-08
1.131689e-04,6.314309e-08
1.151807e-04,6.627393e-08
1.172283e-04,6.956524e-08
1.193122e-04,7.302558e-08
1.214333e-04,7.666400e-08
1.235920e-04,8.049005e-08
1.257891e-04,8.451384e-08
1.280253e-04,8.874602e-08
1.303012e-04,9.319788e-08
1.326175e-04,9.788131e-08
1.349751e-04,1.028089e-07
1.373745e-04,1.079940e-07
1.398167e-04,1.134507e-07
1.423022e-04,1.191938e-07
1.448319e-04,1.252391e-07
1.474066e-04,1.316033e-07
1.500270e-04,1.383040e-07
1.526941e-04,1.453599e-07
1.554085e-04,1.527907e-07
1.581712e-04,1.606173e-07
1.609831e-04,1.688619e-07
1.638449e-04,1.775479e-07
1.667575e-04,1.867002e-07
1.697220e-04,1.963452e-07
1.727392e-04,2.065107e-07
1.758100e-04,2.172263e-07
1.789353e-04,2.285234e-07
1.821163e-04,2.404352e-07
1.853538e-04,2.529970e-07
1.886488e-04,2.662463e-07
1.920024e-04,2.802227e-07
1.954157e-04,2.949684e-07
1.988896e-04,3.105282e-07
2.024253e-04,3.269494e-07
2.060238e-04,3.442827e-07
2.096863e-04,3.625815e-07
2.134139e-04,3.819028e-07
2.172078e-04,4.023072e-07
2.210691e-04,4.238588e-07
2.249990e-04,4.466262e-07
2.289989e-04,4.706821e-07
2.330698e-04,4.961038e-07
2.372131e-04,5.229736e-07
2.414300e-04,5.513792e-07
2.457220e-04,5.814138e-07
2.500902e-04,6.131766e-07
2.545360e-04,6.467735e-07
2.590609e-04,6.823171e-07
2.636663e-04,7.199274e-07
2.683535e-04,7.597325e-07
2.731240e-04,8.018686e-07
2.779794e-04,8.464813e-07
2.829210e-04,8.937257e-07
2.879505e-04,9.437674e-07
2.930694e-04,9.967831e-07
2.982793e-04,1.052961e-06
3.035819e-04,1.112504e-06
3.089787e-04,1.175625e-06
3.144714e-04,1.242556e-06
3.200618e-04,1.313541e-06
3.257515e-04,1.388844e-06
3.315424e-04,1.468745e-06
3.374363e-04,1.553544e-06
3.434349e-04,1.643564e-06
3.495402e-04,1.739147e-06
3.557540e-04,1.840663e-06
3.620782e-04,1.948506e-06
3.685149e-04,2.063097e-06
3.750660e-04,2.184891e-06
3.817336e-04,2.314372e-06
3.885197e-04,2.452060e-06
3.954264e-04,2.598514e-06
4.024560e-04,2.754332e-06
4.096104e-04,2.920157e-06
4.168921e-04,3.096678e-06
4.243032e-04,3.284637e-06
4.318461e-04,3.484829e-06
4.395230e-04,3.698109e-06
4.473365e-04,3.925397e-06
4.552888e-04,4.167681e-06
4.633825e-04,4.426023e-06
4.716201e-04,4.701569e-06
4.800041e-04,4.995548e-06
4.885371e-04,5.309288e-06
4.972219e-04,5.644215e-06
5.060610e-04,6.001868e-06
5.150573e-04,6.383905e-06
5.242135e-04,6.792115e-06
5.335325e-04,7.228424e-06
5.430171e-04,7.694913e-06
5.526704e-04,8.193827e-06
5.624952e-04,8.727590e-06
5.724947e-04,9.298819e-06
5.826720e-04,9.910343e-06
5.930302e-04,1.056522e-05
6.035725e-04,1.126675e-05
6.143023e-04,1.201851e-05
6.252228e-04,1.282437e-05
6.363374e-04,1.368851e-05
6.476496e-04,1.461546e-05
6.591629e-04,1.561013e-05
6.708809e-04,1.667783e-05
6.828072e-04,1.782433e-05
6.949455e-04,1.905588e-05
7.072995e-04,2.037924e-05
7.198733e-04,2.180177e-05
7.326705e-04,2.333145e-05
7.456952e-04,2.497693e-05
7.589515e-04,2.674763e-05
7.724434e-04,2.865377e-05
7.861752e-04,3.070645e-05
8.001510e-04,3.291774e-05
8.143754e-04,3.530079e-05
8.288526e-04,3.786988e-05
8.435871e-04,4.064056e-05
8.585836e-04,4.362977e-05
8.738467e-04,4.685593e-05
8.893812e-04,5.033913e-05
9.051917e-04,5.410127e-05
9.212834e-04,5.816620e-05
9.376611e-04,6.255994e-05
9.543299e-04,6.731086e-05
9.712951e-04,7.244994e-05
9.885619e-04,7.801098e-05
1.006136e-03,8.403086e-05
1.024022e-03,9.054989e-05
1.042226e-03,9.761208e-05
1.060754e-03,1.052655e-04
1.079611e-03,1.135628e-04
1.098803e-03,1.225614e-04
1.118336e-03,1.323242e-04
1.138217e-03,1.429198e-04
1.158451e-03,1.544236e-04
1.179045e-03,1.669177e-04
1.200005e-03,1.804923e-04
1.221338e-03,1.952461e-04
1.243049e-03,2.112868e-04
1.265147e-03,2.287329e-04
1.287638e-03,2.477137e-04
1.310528e-03,2.683711e-04
1.333826e-03,2.908606e-04
1.357537e-03,3.153523e-04
1.381670e-03,3.420329e-04
1.406232e-03,3.711067e-04
1.431231e-03,4.027979e-04
1.456674e-03,4.373518e-04
1.482569e-03,4.750375e-04
1.508925e-03,5.161499e-04
1.535749e-03,5.610118e-04
1.563050e-03,6.099772e-04
1.590837e-03,6.634339e-04
1.619117e-03,7.218063e-04
1.647900e-03,7.855596e-04
1.677195e-03,8.552030e-04
1.707011e-03,9.312936e-04
1.737356e-03,1.014441e-03
1.768241e-03,1.105313e-03
1.799675e-03,1.204638e-03
1.831668e-03,1.313213e-03
1.864230e-03,1.431909e-03
1.897371e-03,1.561675e-03
1.931100e-03,1.703550e-03
1.965430e-03,1.858663e-03
2.000369e-03,2.028245e-03
2.035930e-03,2.213636e-03
2.072123e-03,2.416294e-03
2.108959e-03,2.637801e-03
2.146450e-03,2.879874e-03
2.184608e-03,3.144375e-03
2.223443e-03,3.433318e-03
2.262970e-03,3.748878e-03
2.303199e-03,4.093403e-03
2.344143e-03,4.469420e-03
2.385815e-03,4.879647e-03
2.428227e-03,5.326996e-03
2.471394e-03,5.814585e-03
2.515328e-03,6.345739e-03
2.560043e-03,6.923998e-03
2.605554e-03,7.553114e-03
2.651873e-03,8.237055e-03
2.699015e-03,8.979997e-03
2.746996e-03,9.786318e-03
2.795829e-03,1.066059e-02
2.845531e-03,1.160753e-02
2.896116e-03,1.263204e-02
2.947600e-03,1.373912e-02
3.000000e-03,1.493381e-02


==> plot_data/72_12_6_Bravyi_data.csv <==
p,total_pL,total_pL_err
4.000000e-04,1.500003e-06,5.000007e-07
5.000000e-04,5.160968e-06,1.162581e-06
6.000000e-04,4.464972e-06,1.000312e-06
7.000000e-04,8.026743e-06,1.805541e-06
8.000000e-04,1.599398e-05,3.654448e-06
9.000000e-04,3.186153e-05,7.338461e-06
1.000000e-03,8.160248e-05,1.837852e-05
2.000000e-03,1.810020e-03,3.862662e-04
3.000000e-03,1.756721e-02,3.570822e-03
4.000000e-03,5.525790e-02,1.120542e-02
5.000000e-03,1.142087e-01,2.160503e-02
6.000000e-03,2.541333e-01,4.280022e-02


==> plot_data/72_12_6_Bravyi_fit.csv <==
p,pL
9.000000e-05,7.546448e-09
9.173245e-05,8.019763e-09
9.349825e-05,8.523348e-09
9.529804e-05,9.059185e-09
9.713248e-05,9.629392e-09
9.900223e-05,1.023623e-08
1.009080e-04,1.088211e-08
1.028504e-04,1.156961e-08
1.048302e-04,1.230148e-08
1.068481e-04,1.308067e-08
1.089049e-04,1.391031e-08
1.110013e-04,1.479376e-08
1.131380e-04,1.573461e-08
1.153158e-04,1.673670e-08
1.175356e-04,1.780411e-08
1.197981e-04,1.894125e-08
1.221041e-04,2.015279e-08
1.244546e-04,2.144375e-08
1.268502e-04,2.281949e-08
1.292920e-04,2.428575e-08
1.317809e-04,2.584867e-08
1.343176e-04,2.751483e-08
1.369031e-04,2.929126e-08
1.395384e-04,3.118550e-08
1.422245e-04,3.320561e-08
1.449622e-04,3.536025e-08
1.477526e-04,3.765865e-08
1.505968e-04,4.011076e-08
1.534957e-04,4.272720e-08
1.564504e-04,4.551936e-08
1.594620e-04,4.849948e-08
1.625316e-04,5.168064e-08
1.656602e-04,5.507692e-08
1.688491e-04,5.870339e-08
1.720993e-04,6.257622e-08
1.754121e-04,6.671280e-08
1.787887e-04,7.113175e-08
1.822303e-04,7.585311e-08
1.857382e-04,8.089837e-08
1.893135e-04,8.629062e-08
1.929577e-04,9.205468e-08
1.966720e-04,9.821723e-08
2.004579e-04,1.048069e-07
2.043166e-04,1.118546e-07
2.082495e-04,1.193934e-07
2.122582e-04,1.274590e-07
2.163441e-04,1.360898e-07
2.205086e-04,1.453271e-07
2.247533e-04,1.552154e-07
2.290797e-04,1.658024e-07
2.334893e-04,1.771399e-07
2.379839e-04,1.892834e-07
2.425649e-04,2.022928e-07
2.472342e-04,2.162326e-07
2.519933e-04,2.311725e-07
2.568440e-04,2.471875e-07
2.617881e-04,2.643586e-07
2.668274e-04,2.827733e-07
2.719637e-04,3.025259e-07
2.771988e-04,3.237182e-07
2.825348e-04,3.464605e-07
2.879734e-04,3.708715e-07
2.935167e-04,3.970799e-07
2.991668e-04,4.252244e-07
3.049256e-04,4.554553e-07
3.107952e-04,4.879352e-07
3.167779e-04,5.228400e-07
3.228757e-04,5.603598e-07
3.290909e-04,6.007009e-07
3.354257e-04,6.440864e-07
3.418824e-04,6.907582e-07
3.484635e-04,7.409784e-07
3.551712e-04,7.950311e-07
3.620081e-04,8.532245e-07
3.689765e-04,9.158929e-07
3.760791e-04,9.833993e-07
3.833185e-04,1.056137e-06
3.906971e-04,1.134535e-06
3.982178e-04,1.219057e-06
4.058833e-04,1.310207e-06
4.136964e-04,1.408536e-06
4.216598e-04,1.514641e-06
4.297765e-04,1.629170e-06
4.380495e-04,1.752830e-06
4.464817e-04,1.886392e-06
4.550762e-04,2.030692e-06
4.638362e-04,2.186645e-06
4.727648e-04,2.355246e-06
4.818653e-04,2.537579e-06
4.911409e-04,2.734827e-06
5.005951e-04,2.948283e-06
5.102313e-04,3.179355e-06
5.200530e-04,3.429583e-06
5.300637e-04,3.700648e-06
5.402671e-04,3.994387e-06
5.506670e-04,4.312809e-06
5.612670e-04,4.658110e-06
5.720711e-04,5.032693e-06
5.830832e-04,5.439188e-06
5.943072e-04,5.880477e-06
6.057473e-04,6.359713e-06
6.174076e-04,6.880353e-06
6.292924e-04,7.446187e-06
6.414059e-04,8.061371e-06
6.537526e-04,8.730465e-06
6.663370e-04,9.458472e-06
6.791637e-04,1.025089e-05
6.922372e-04,1.111375e-05
7.055624e-04,1.205368e-05
7.191441e-04,1.307799e-05
7.329872e-04,1.419468e-05
7.470968e-04,1.541257e-05
7.614780e-04,1.674138e-05
7.761361e-04,1.819180e-05
7.910763e-04,1.977560e-05
8.063041e-04,2.150575e-05
8.218250e-04,2.339656e-05
8.376447e-04,2.546381e-05
8.537689e-04,2.772488e-05
8.702035e-04,3.019900e-05
8.869544e-04,3.290734e-05
9.040278e-04,3.587334e-05
9.214298e-04,3.912286e-05
9.391669e-04,4.268449e-05
9.572453e-04,4.658984e-05
9.756718e-04,5.087389e-05
9.944529e-04,5.557530e-05
1.013596e-03,6.073690e-05
1.033107e-03,6.640608e-05
1.052994e-03,7.263534e-05
1.073263e-03,7.948283e-05
1.093923e-03,8.701299e-05
1.114980e-03,9.529727e-05
1.136443e-03,1.044148e-04
1.158319e-03,1.144536e-04
1.180616e-03,1.255109e-04
1.203342e-03,1.376950e-04
1.226506e-03,1.511257e-04
1.250115e-03,1.659364e-04
1.274179e-03,1.822750e-04
1.298707e-03,2.003056e-04
1.323706e-03,2.202108e-04
1.349187e-03,2.421930e-04
1.375158e-03,2.664775e-04
1.401629e-03,2.933142e-04
1.428610e-03,3.229810e-04
1.456109e-03,3.557865e-04
1.484139e-03,3.920738e-04
1.512708e-03,4.322238e-04
1.541826e-03,4.766599e-04
1.571506e-03,5.258522e-04
1.601756e-03,5.803230e-04
1.632589e-03,6.406521e-04
1.664016e-03,7.074834e-04
1.696047e-03,7.815314e-04
1.728695e-03,8.635888e-04
1.761972e-03,9.545350e-04
1.795889e-03,1.055345e-03
1.830459e-03,1.167098e-03
1.865694e-03,1.290991e-03
1.901608e-03,1.428347e-03
1.938212e-03,1.580631e-03
1.975522e-03,1.749459e-03
2.013550e-03,1.936619e-03
2.052309e-03,2.144080e-03
2.091815e-03,2.374013e-03
2.132082e-03,2.628806e-03
2.173123e-03,2.911085e-03
2.214954e-03,3.223730e-03
2.257591e-03,3.569899e-03
2.301049e-03,3.953043e-03
2.345343e-03,4.376932e-03
2.390489e-03,4.845671e-03
2.436505e-03,5.363724e-03
2.483406e-03,5.935925e-03
2.531210e-03,6.567505e-03
2.579935e-03,7.264097e-03
2.629597e-03,8.031749e-03
2.680215e-03,8.876933e-03
2.731808e-03,9.806539e-03
2.784394e-03,1.082787e-02
2.837992e-03,1.194862e-02
2.892622e-03,1.317686e-02
2.948303e-03,1.452098e-02
3.005057e-03,1.598961e-02
3.062902e-03,1.759160e-02
3.121861e-03,1.933588e-02
3.181956e-03,2.123134e-02
3.243207e-03,2.328668e-02
3.305636e-03,2.551024e-02
3.369268e-03,2.790979e-02
3.434125e-03,3.049228e-02
3.500230e-03,3.326353e-02
3.567607e-03,3.622794e-02
3.636282e-03,3.938814e-02
3.706278e-03,4.274454e-02
3.777622e-03,4.629497e-02
3.850339e-03,5.003420e-02
3.924456e-03,5.395344e-02
4.000000e-03,5.803990e-02


==> plot_data/72_12_6_LocalASC_data.csv <==
p,total_pL,total_pL_err
4.000000e-04,1.166668e-06,4.409588e-07
5.000000e-04,3.158264e-06,8.555200e-07
6.000000e-04,5.700850e-06,1.274840e-06
7.000000e-04,8.715601e-06,1.963164e-06
8.000000e-04,1.226344e-05,2.774167e-06
9.000000e-04,3.634486e-05,8.322976e-06
1.000000e-03,4.364978e-05,1.003581e-05
2.000000e-03,1.522361e-03,3.541002e-04
3.000000e-03,1.628697e-02,3.300467e-03
4.000000e-03,5.835016e-02,1.199950e-02
5.000000e-03,1.031413e-01,1.828017e-02
6.000000e-03,2.478689e-01,4.432703e-02


==> plot_data/72_12_6_LocalASC_fit.csv <==
p,pL
9.000000e-05,6.596072e-09
9.173245e-05,7.008773e-09
9.349825e-05,7.447786e-09
9.529804e-05,7.914829e-09
9.713248e-05,8.411734e-09
9.900223e-05,8.940458e-09
1.009080e-04,9.503088e-09
1.028504e-04,1.010185e-08
1.048302e-04,1.073914e-08
1.068481e-04,1.141747e-08
1.089049e-04,1.213959e-08
1.110013e-04,1.290837e-08
1.131380e-04,1.372693e-08
1.153158e-04,1.459857e-08
1.175356e-04,1.552682e-08
1.197981e-04,1.651549e-08
1.221041e-04,1.756859e-08
1.244546e-04,1.869047e-08
1.268502e-04,1.988573e-08
1.292920e-04,2.115933e-08
1.317809e-04,2.251656e-08
1.343176e-04,2.396307e-08
1.369031e-04,2.550493e-08
1.395384e-04,2.714861e-08
1.422245e-04,2.890105e-08
1.449622e-04,3.076969e-08
1.477526e-04,3.276248e-08
1.505968e-04,3.488794e-08
1.534957e-04,3.715521e-08
1.564504e-04,3.957407e-08
1.594620e-04,4.215501e-08
1.625316e-04,4.490926e-08
1.656602e-04,4.784888e-08
1.688491e-04,5.098680e-08
1.720993e-04,5.433686e-08
1.754121e-04,5.791396e-08
1.787887e-04,6.173403e-08
1.822303e-04,6.581422e-08
1.857382e-04,7.017291e-08
1.893135e-04,7.482984e-08
1.929577e-04,7.980622e-08
1.966720e-04,8.512482e-08
2.004579e-04,9.081013e-08
2.043166e-04,9.688844e-08
2.082495e-04,1.033880e-07
2.122582e-04,1.103393e-07
2.163441e-04,1.177750e-07
2.205086e-04,1.257303e-07
2.247533e-04,1.342430e-07
2.290797e-04,1.433539e-07
2.334893e-04,1.531069e-07
2.379839e-04,1.635491e-07
2.425649e-04,1.747315e-07
2.472342e-04,1.867090e-07
2.519933e-04,1.995405e-07
2.568440e-04,2.132898e-07
2.617881e-04,2.280257e-07
2.668274e-04,2.438221e-07
2.719637e-04,2.607590e-07
2.771988e-04,2.789228e-07
2.825348e-04,2.984064e-07
2.879734e-04,3.193106e-07
2.935167e-04,3.417439e-07
2.991668e-04,3.658238e-07
3.049256e-04,3.916771e-07
3.107952e-04,4.194409e-07
3.167779e-04,4.492637e-07
3.228757e-04,4.813059e-07
3.290909e-04,5.157412e-07
3.354257e-04,5.527577e-07
3.418824e-04,5.925588e-07
3.484635e-04,6.353651e-07
3.551712e-04,6.814156e-07
3.620081e-04,7.309693e-07
3.689765e-04,7.843070e-07
3.760791e-04,8.417334e-07
3.833185e-04,9.035789e-07
3.906971e-04,9.702024e-07
3.982178e-04,1.041993e-06
4.058833e-04,1.119375e-06
4.136964e-04,1.202806e-06
4.216598e-04,1.292788e-06
4.297765e-04,1.389863e-06
4.380495e-04,1.494622e-06
4.464817e-04,1.607708e-06
4.550762e-04,1.729821e-06
4.638362e-04,1.861724e-06
4.727648e-04,2.004246e-06
4.818653e-04,2.158293e-06
4.911409e-04,2.324850e-06
5.005951e-04,2.504994e-06
5.102313e-04,2.699899e-06
5.200530e-04,2.910845e-06
5.300637e-04,3.139231e-06
5.402671e-04,3.386584e-06
5.506670e-04,3.654575e-06
5.612670e-04,3.945028e-06
5.720711e-04,4.259938e-06
5.830832e-04,4.601491e-06
5.943072e-04,4.972074e-06
6.057473e-04,5.374306e-06
6.174076e-04,5.811052e-06
6.292924e-04,6.285454e-06
6.414059e-04,6.800955e-06
6.537526e-04,7.361332e-06
6.663370e-04,7.970729e-06
6.791637e-04,8.633696e-06
6.922372e-04,9.355226e-06
7.055624e-04,1.014081e-05
7.191441e-04,1.099648e-05
7.329872e-04,1.192886e-05
7.470968e-04,1.294525e-05
7.614780e-04,1.405368e-05
7.761361e-04,1.526299e-05
7.910763e-04,1.658291e-05
8.063041e-04,1.802416e-05
8.218250e-04,1.959857e-05
8.376447e-04,2.131919e-05
8.537689e-04,2.320038e-05
8.702035e-04,2.525804e-05
8.869544e-04,2.750969e-05
9.040278e-04,2.997470e-05
9.214298e-04,3.267447e-05
9.391669e-04,3.563266e-05
9.572453e-04,3.887543e-05
9.756718e-04,4.243175e-05
9.944529e-04,4.633365e-05
1.013596e-03,5.061662e-05
1.033107e-03,5.531998e-05
1.052994e-03,6.048729e-05
1.073263e-03,6.616684e-05
1.093923e-03,7.241219e-05
1.114980e-03,7.928276e-05
1.136443e-03,8.684449e-05
1.158319e-03,9.517059e-05
1.180616e-03,1.043424e-04
1.203342e-03,1.144501e-04
1.226506e-03,1.255943e-04
1.250115e-03,1.378864e-04
1.274179e-03,1.514505e-04
1.298707e-03,1.664247e-04
1.323706e-03,1.829624e-04
1.349187e-03,2.012346e-04
1.375158e-03,2.214315e-04
1.401629e-03,2.437647e-04
1.428610e-03,2.684701e-04
1.456109e-03,2.958103e-04
1.484139e-03,3.260780e-04
1.512708e-03,3.595990e-04
1.541826e-03,3.967366e-04
1.571506e-03,4.378955e-04
1.601756e-03,4.835267e-04
1.632589e-03,5.341328e-04
1.664016e-03,5.902741e-04
1.696047e-03,6.525748e-04
1.728695e-03,7.217305e-04
1.761972e-03,7.985162e-04
1.795889e-03,8.837955e-04
1.830459e-03,9.785300e-04
1.865694e-03,1.083791e-03
1.901608e-03,1.200770e-03
1.938212e-03,1.330794e-03
1.975522e-03,1.475339e-03
2.013550e-03,1.636047e-03
2.052309e-03,1.814741e-03
2.091815e-03,2.013446e-03
2.132082e-03,2.234411e-03
2.173123e-03,2.480130e-03
2.214954e-03,2.753366e-03
2.257591e-03,3.057177e-03
2.301049e-03,3.394949e-03
2.345343e-03,3.770418e-03
2.390489e-03,4.187709e-03
2.436505e-03,4.651367e-03
2.483406e-03,5.166390e-03
2.531210e-03,5.738268e-03
2.579935e-03,6.373021e-03
2.629597e-03,7.077233e-03
2.680215e-03,7.858090e-03
2.731808e-03,8.723419e-03
2.784394e-03,9.681716e-03
2.837992e-03,1.074218e-02
2.892622e-03,1.191473e-02
2.948303e-03,1.321005e-02
3.005057e-03,1.463955e-02
3.062902e-03,1.621539e-02
3.121861e-03,1.795048e-02
3.181956e-03,1.985840e-02
3.243207e-03,2.195338e-02
3.305636e-03,2.425019e-02
3.369268e-03,2.676402e-02
3.434125e-03,2.951037e-02
3.500230e-03,3.250479e-02
3.567607e-03,3.576269e-02
3.636282e-03,3.929903e-02
3.706278e-03,4.312797e-02
3.777622e-03,4.726245e-02
3.850339e-03,5.171373e-02
3.924456e-03,5.649083e-02
4.000000e-03,6.159991e-02


==> plot_data/filtered_48_4_8_circuits.csv <==
x_index,step_label,total_pL,total_pL_err
0,Step 42,6.375617516052312e-05,8.927365654234241e-06
1,Step 20,6.375612513831452e-05,8.927358649267536e-06
2,Step 13,6.37561001270992e-05,8.927355146782121e-06
3,Step 23,6.37561001270992e-05,8.927355146782121e-06
4,Step 3,6.25058727351524e-05,8.839389046988582e-06
5,Step 39,6.125565628523066e-05,8.750540039406229e-06
6,Step 27,6.125563127445943e-05,8.750536466227905e-06
7,Step 1,6.00055133034294e-05,8.660789976801195e-06
8,Step 49,6.000545077722297e-05,8.66078095138372e-06
9,Step 9,6.000545077722297e-05,8.66078095138372e-06
10,Step 2,6.0005413261343676e-05,8.660775536128726e-06
11,Step 44,6.0005400756235616e-05,8.660773731042977e-06
12,Step 19,6.0005400756235616e-05,8.660773731042977e-06
13,Step 10,6.0005400756235616e-05,8.660773731042977e-06
14,Step 12,6.0005400756235616e-05,8.660773731042977e-06
15,Step 14,5.875520619014196e-05,8.570075890975817e-06
16,Step 22,5.875518117992584e-05,8.570072242637463e-06
17,Step 24,5.875518117992584e-05,8.570072242637463e-06
18,Step 43,5.875518117992584e-05,8.570072242637463e-06
19,Step 37,5.875518117992584e-05,8.570072242637463e-06
20,Step 5,5.750497254564113e-05,8.478401872833802e-06
21,Step 15,5.750497254564113e-05,8.478401872833802e-06
22,Step 36,5.750497254564113e-05,8.478401872833802e-06
23,Step 46,5.750497254564113e-05,8.478401872833802e-06
24,Step 50,5.750497254564113e-05,8.478401872833802e-06
25,Step 33,5.750496004042205e-05,8.478400028961457e-06
26,Step 26,5.750496004042205e-05,8.478400028961457e-06
27,Step 40,5.6254774852937395e-05,8.385730847066836e-06
28,Step 41,5.625474984305434e-05,8.385727118610273e-06
29,Step 32,5.625474984305434e-05,8.385727118610273e-06
30,Step 30,5.625474984305434e-05,8.385727118610273e-06
31,Step 4,5.625474984305434e-05,8.385727118610273e-06
32,Step 7,5.625474984305434e-05,8.385727118610273e-06
33,Step 17,5.500458810170361e-05,8.292025615610401e-06
34,Step 16,5.500458810170361e-05,8.292025615610401e-06
35,Step 28,5.500455058726761e-05,8.292019959787586e-06
36,Step 45,5.500455058726761e-05,8.292019959787586e-06
37,Step 6,5.500455058726761e-05,8.292019959787586e-06
38,Step 18,5.5004538082492616e-05,8.292018074512459e-06
39,Step 11,5.5004538082492616e-05,8.292018074512459e-06
40,Step 8,5.5004538082492616e-05,8.292018074512459e-06
41,Step 47,5.5004538082492616e-05,8.292018074512459e-06
42,Step 38,5.5004538082492616e-05,8.292018074512459e-06
43,Step 25,5.3754362272839806e-05,8.197243083356618e-06
44,Step 29,5.375433726362289e-05,8.197239269253561e-06
45,Step 31,5.375433726362289e-05,8.197239269253561e-06
46,Step 34,5.375433726362289e-05,8.197239269253561e-06
47,Step 21,5.250414738611209e-05,8.101353157049395e-06
48,Step 48,5.250414738611209e-05,8.101353157049395e-06
49,Step 35,5.1253943441076366e-05,8.00431603774565e-06

